Automated Verification of Monotonic Data Structure Traversals in C

Bespoke data structure operations are common in real-world C code. We identify one common subclass, monotonic data structure traversals (MDSTs), that iterate monotonically through the structure. For example, strlen iterates from start to end of a character array until a null byte is found, and a binary search tree insert iterates from the tree root towards a leaf. We describe a new automated verification tool, Shrinker, to verify MDSTs written in C. Shrinker uses a new program analysis strategy called scapegoating size descent, which is designed to take advantage of the fact that many MDSTs produce very similar traces when executed on an input (e.g., some large list) as when executed on a 'shrunk' version of the input (e.g., the same list but with its first element deleted). We introduce a new benchmark set containing over one hundred instances proving correctness, equivalence, and memory safety properties of dozens of MDSTs found in major C codebases including Linux, NetBSD, OpenBSD, QEMU, Git, and Musl. Shrinker significantly increases the number of monotonic string and list traversals that can be verified vs. a portfolio of state-of-the-art tools.

==> data/processed/lists.180min.2ls.par.csv <==
0,0.9775631427764893
1,0.9935610294342041
2,1.1351585388183594
3,1.35622239112854
4,1.4018592834472656
5,1.5150079727172852
6,1.9428203105926514
7,6.372475862503052
8,15.35161828994751


==> data/processed/lists.180min.2ls.seq.csv <==
0,0.9775631427764893
1,1.9711241722106934
2,3.1062827110290527
3,4.462505102157593
4,5.864364385604858
5,7.3793723583221436
6,9.322192668914795
7,15.694668531417847
8,31.046286821365356


==> data/processed/lists.180min.predatorhp.par.csv <==
0,0.6620128154754639
1,0.675753116607666
2,0.676952600479126
3,0.6822264194488525
4,0.6837382316589355
5,0.6851584911346436


==> data/processed/lists.180min.predatorhp.seq.csv <==
0,0.6620128154754639
1,1.3377659320831299
2,2.014718532562256
3,2.6969449520111084
4,3.380683183670044
5,4.0658416748046875


==> data/processed/lists.180min.pwith.par.csv <==
0,0.6620128154754639
1,0.675753116607666
2,0.676952600479126
3,0.6822264194488525
4,0.6837382316589355
5,0.6851584911346436
6,1.1351585388183594
7,1.35622239112854
8,1.4018592834472656
9,1.5150079727172852
10,5.099620580673218
11,5.148796319961548
12,5.922195196151733
13,6.372475862503052
14,6.930994272232056
15,6.983882665634155
16,8.642359256744385
17,9.466938734054565
18,11.343330383300781
19,14.512253522872925
20,15.35161828994751
21,21.872179985046387
22,22.075888872146606


==> data/processed/lists.180min.pwith.seq.csv <==
0,0.6620128154754639
1,1.3377659320831299
2,2.014718532562256
3,2.6969449520111084
4,3.380683183670044
5,4.0658416748046875
6,5.201000213623047
7,6.557222604751587
8,7.9590818881988525
9,9.474089860916138
10,14.573710441589355
11,19.722506761550903
12,25.644701957702637
13,32.01717782020569
14,38.948172092437744
15,45.9320547580719
16,54.574414014816284
17,64.04135274887085
18,75.38468313217163
19,89.89693665504456
20,105.24855494499207
21,127.12073493003845
22,149.19662380218506


==> data/processed/lists.180min.pwithout.par.csv <==
0,0.6620128154754639
1,0.675753116607666
2,0.676952600479126
3,0.6822264194488525
4,0.6837382316589355
5,0.6851584911346436
6,1.1351585388183594
7,1.35622239112854
8,1.4018592834472656
9,1.5150079727172852
10,6.372475862503052
11,8.642359256744385
12,11.343330383300781
13,15.35161828994751


==> data/processed/lists.180min.pwithout.seq.csv <==
0,0.6620128154754639
1,1.3377659320831299
2,2.014718532562256
3,2.6969449520111084
4,3.380683183670044
5,4.0658416748046875
6,5.201000213623047
7,6.557222604751587
8,7.9590818881988525
9,9.474089860916138
10,15.84656572341919
11,24.488924980163574
12,35.832255363464355
13,51.183873653411865


==> data/processed/lists.180min.shrinker.par.csv <==
0,5.099620580673218
1,5.148796319961548
2,5.922195196151733
3,6.279144048690796
4,6.930994272232056
5,6.983882665634155
6,7.646623373031616
7,9.466938734054565
8,10.50587010383606
9,11.67442011833191
10,14.512253522872925
11,15.76501178741455
12,17.010908365249634
13,20.03777551651001
14,21.39761471748352
15,21.872179985046387
16,22.075888872146606
17,24.446195125579834
18,25.16794753074646
19,27.949467420578003


==> data/processed/lists.180min.shrinker.seq.csv <==
0,5.099620580673218
1,10.248416900634766
2,16.1706120967865
3,22.449756145477295
4,29.38075041770935
5,36.364633083343506
6,44.01125645637512
7,53.47819519042969
8,63.98406529426575
9,75.65848541259766
10,90.17073893547058
11,105.93575072288513
12,122.94665908813477
13,142.98443460464478
14,164.3820493221283
15,186.25422930717468
16,208.3301181793213
17,232.77631330490112
18,257.9442608356476
19,285.8937282562256


==> data/processed/lists.180min.veriabsl.par.csv <==
0,8.642359256744385
1,11.343330383300781
2,20.746869325637817
3,36.289865016937256


==> data/processed/lists.180min.veriabsl.seq.csv <==
0,8.642359256744385
1,19.985689640045166
2,40.73255896568298
3,77.02242398262024


==> data/processed/strings.180min.pwith.par.csv <==
0,3.127739429473877
1,3.2289178371429443
2,3.3138275146484375
3,3.387936592102051
4,3.47536301612854
5,3.518603563308716
6,3.698636293411255
7,3.726884603500366
8,3.789947748184204
9,3.797360897064209
10,4.054233074188232
11,4.124783039093018
12,4.1251540184021
13,4.22960352897644
14,4.243468999862671
15,4.294157981872559
16,4.64626669883728
17,5.718157052993774
18,6.030498504638672
19,6.799123764038086
20,6.826192378997803
21,8.297199249267578
22,8.367388486862183
23,8.435496091842651
24,8.512886762619019
25,9.734214782714844
26,9.73815107345581
27,10.944877862930298
28,11.49434494972229
29,11.513182640075684
30,11.577616691589355
31,11.751633644104004
32,17.33925437927246
33,17.72152876853943
34,18.556634187698364
35,18.80184769630432
36,19.233618021011353
37,19.27717638015747
38,19.457205772399902
39,19.464080095291138
40,19.580926656723022
41,19.74990963935852
42,19.842625379562378
43,20.492064714431763
44,21.09205961227417
45,21.81405758857727
46,22.061185598373413
47,22.267153024673462
48,22.308080434799194
49,22.821271419525146
50,22.84809899330139
51,23.354111194610596
52,23.542912483215332
53,23.89478349685669
54,24.055862426757812
55,24.54044818878174
56,24.75959348678589
57,24.93370223045349


==> data/processed/strings.180min.pwith.seq.csv <==
0,3.127739429473877
1,6.356657266616821
2,9.670484781265259
3,13.05842137336731
4,16.53378438949585
5,20.052387952804565
6,23.75102424621582
7,27.477908849716187
8,31.26785659790039
9,35.0652174949646
10,39.11945056915283
11,43.24423360824585
12,47.36938762664795
13,51.59899115562439
14,55.84246015548706
15,60.13661813735962
16,64.7828848361969
17,70.50104188919067
18,76.53154039382935
19,83.33066415786743
20,90.15685653686523
21,98.45405578613281
22,106.821444272995
23,115.25694036483765
24,123.76982712745667
25,133.5040419101715
26,143.24219298362732
27,154.18707084655762
28,165.6814157962799
29,177.1945984363556
30,188.77221512794495
31,200.52384877204895
32,217.8631031513214
33,235.58463191986084
34,254.1412661075592
35,272.9431138038635
36,292.1767318248749
37,311.45390820503235
38,330.91111397743225
39,350.3751940727234
40,369.9561207294464
41,389.70603036880493
42,409.5486557483673
43,430.0407204627991
44,451.13278007507324
45,472.9468376636505
46,495.0080232620239
47,517.2751762866974
48,539.5832567214966
49,562.4045281410217
50,585.2526271343231
51,608.6067383289337
52,632.149650812149
53,656.0444343090057
54,680.1002967357635
55,704.6407449245453
56,729.4003384113312
57,754.3340406417847


==> data/processed/strings.180min.pwithout.par.csv <==
0,4.22960352897644
1,4.243468999862671
2,9.957479238510132
3,10.183911085128784
4,10.944877862930298
5,11.239182472229004
6,12.984451055526733
7,18.09109878540039
8,18.556634187698364
9,18.658432960510254
10,18.80184769630432
11,19.419936180114746
12,19.457205772399902
13,19.580926656723022
14,20.025978326797485
15,20.622371196746826
16,29.654452323913574
17,31.11284351348877
18,38.092578649520874
19,44.019418478012085


==> data/processed/strings.180min.pwithout.seq.csv <==
0,4.22960352897644
1,8.473072528839111
2,18.430551767349243
3,28.614462852478027
4,39.559340715408325
5,50.79852318763733
6,63.78297424316406
7,81.87407302856445
8,100.43070721626282
9,119.08914017677307
10,137.8909878730774
11,157.31092405319214
12,176.76812982559204
13,196.34905648231506
14,216.37503480911255
15,236.99740600585938
16,266.65185832977295
17,297.7647018432617
18,335.8572804927826
19,379.8766989707947


==> data/processed/strings.180min.shrinker.par.csv <==
0,3.127739429473877
1,3.2289178371429443
2,3.3138275146484375
3,3.387936592102051
4,3.47536301612854
5,3.518603563308716
6,3.698636293411255
7,3.726884603500366
8,3.789947748184204
9,3.797360897064209
10,4.054233074188232
11,4.124783039093018
12,4.1251540184021
13,4.294157981872559
14,4.64626669883728
15,5.718157052993774
16,6.030498504638672
17,6.799123764038086
18,6.826192378997803
19,8.297199249267578
20,8.367388486862183
21,8.435496091842651
22,8.512886762619019
23,9.734214782714844
24,9.73815107345581
25,10.251972675323486
26,10.458664178848267
27,11.49434494972229
28,11.513182640075684
29,11.577616691589355
30,11.751633644104004
31,17.33925437927246
32,17.72152876853943
33,19.192610025405884
34,19.233618021011353
35,19.27717638015747
36,19.464080095291138
37,19.74990963935852
38,19.842625379562378
39,20.492064714431763
40,20.936843872070312
41,21.09205961227417
42,21.783803939819336
43,21.81405758857727
44,22.061185598373413
45,22.267153024673462
46,22.308080434799194
47,22.433300971984863
48,22.821271419525146
49,22.84809899330139
50,23.354111194610596
51,23.542912483215332
52,23.89478349685669
53,23.936449766159058
54,24.055862426757812
55,24.54044818878174
56,24.75959348678589
57,24.93370223045349


==> data/processed/strings.180min.shrinker.seq.csv <==
0,3.127739429473877
1,6.356657266616821
2,9.670484781265259
3,13.05842137336731
4,16.53378438949585
5,20.052387952804565
6,23.75102424621582
7,27.477908849716187
8,31.26785659790039
9,35.0652174949646
10,39.11945056915283
11,43.24423360824585
12,47.36938762664795
13,51.66354560852051
14,56.30981230735779
15,62.02796936035156
16,68.05846786499023
17,74.85759162902832
18,81.68378400802612
19,89.9809832572937
20,98.34837174415588
21,106.78386783599854
22,115.29675459861755
23,125.0309693813324
24,134.7691204547882
25,145.0210931301117
26,155.47975730895996
27,166.97410225868225
28,178.48728489875793
29,190.0649015903473
30,201.8165352344513
31,219.15578961372375
32,236.87731838226318
33,256.06992840766907
34,275.3035464286804
35,294.5807228088379
36,314.044802904129
37,333.79471254348755
38,353.6373379230499
39,374.1294026374817
40,395.066246509552
41,416.1583061218262
42,437.9421100616455
43,459.7561676502228
44,481.8173532485962
45,504.08450627326965
46,526.3925867080688
47,548.8258876800537
48,571.6471590995789
49,594.4952580928802
50,617.8493692874908
51,641.3922817707062
52,665.2870652675629
53,689.2235150337219
54,713.2793774604797
55,737.8198256492615
56,762.5794191360474
57,787.5131213665009


==> data/processed/strings.180min.veriabsl.par.csv <==
0,4.22960352897644
1,4.243468999862671
2,9.957479238510132
3,10.183911085128784
4,10.944877862930298
5,11.239182472229004
6,12.984451055526733
7,18.09109878540039
8,18.556634187698364
9,18.658432960510254
10,18.80184769630432
11,19.419936180114746
12,19.457205772399902
13,19.580926656723022
14,20.025978326797485
15,20.622371196746826
16,29.654452323913574
17,31.11284351348877
18,38.092578649520874
19,44.019418478012085


==> data/processed/strings.180min.veriabsl.seq.csv <==
0,4.22960352897644
1,8.473072528839111
2,18.430551767349243
3,28.614462852478027
4,39.559340715408325
5,50.79852318763733
6,63.78297424316406
7,81.87407302856445
8,100.43070721626282
9,119.08914017677307
10,137.8909878730774
11,157.31092405319214
12,176.76812982559204
13,196.34905648231506
14,216.37503480911255
15,236.99740600585938
16,266.65185832977295
17,297.7647018432617
18,335.8572804927826
19,379.8766989707947


==> data/processed/trees.180min.2ls.par.csv <==
0,9.297386646270752
1,12.91043734550476
2,13.43080449104309
3,14.121610164642334
4,19.9477322101593
5,20.318283319473267
6,23.015867948532104
7,25.119656085968018
8,31.831621170043945
9,34.70943284034729
10,56.244593143463135
11,66.13522672653198
12,67.08591151237488
13,69.95645713806152
14,85.87292098999023
15,1873.9668552875519


==> data/processed/trees.180min.2ls.seq.csv <==
0,9.297386646270752
1,22.207823991775513
2,35.6386284828186
3,49.76023864746094
4,69.70797085762024
5,90.0262541770935
6,113.04212212562561
7,138.16177821159363
8,169.99339938163757
9,204.70283222198486
10,260.947425365448
11,327.08265209198
12,394.16856360435486
13,464.1250207424164
14,549.9979417324066
15,2423.9647970199585


==> data/processed/trees.180min.pwith.par.csv <==
0,9.297386646270752
1,12.91043734550476
2,13.43080449104309
3,14.121610164642334
4,17.114306211471558
5,19.9477322101593
6,20.299580335617065
7,20.318283319473267
8,31.831621170043945
9,34.70943284034729
10,56.244593143463135
11,59.10474133491516
12,66.13522672653198
13,67.08591151237488
14,69.95645713806152
15,85.87292098999023
16,1873.9668552875519


==> data/processed/trees.180min.pwith.seq.csv <==
0,9.297386646270752
1,22.207823991775513
2,35.6386284828186
3,49.76023864746094
4,66.8745448589325
5,86.8222770690918
6,107.12185740470886
7,127.44014072418213
8,159.27176189422607
9,193.98119473457336
10,250.2257878780365
11,309.33052921295166
12,375.46575593948364
13,442.5516674518585
14,512.50812458992
15,598.3810455799103
16,2472.347900867462


==> data/processed/trees.180min.pwithout.par.csv <==
0,9.297386646270752
1,12.91043734550476
2,13.43080449104309
3,14.121610164642334
4,19.9477322101593
5,20.318283319473267
6,23.015867948532104
7,25.119656085968018
8,31.831621170043945
9,34.70943284034729
10,56.244593143463135
11,66.13522672653198
12,67.08591151237488
13,69.95645713806152
14,85.87292098999023
15,1873.9668552875519


==> data/processed/trees.180min.pwithout.seq.csv <==
0,9.297386646270752
1,22.207823991775513
2,35.6386284828186
3,49.76023864746094
4,69.70797085762024
5,90.0262541770935
6,113.04212212562561
7,138.16177821159363
8,169.99339938163757
9,204.70283222198486
10,260.947425365448
11,327.08265209198
12,394.16856360435486
13,464.1250207424164
14,549.9979417324066
15,2423.9647970199585


==> data/processed/trees.180min.shrinker.par.csv <==
0,11.99836254119873
1,17.114306211471558
2,18.868783950805664
3,20.299580335617065
4,59.10474133491516
5,82.27032685279846
6,153.30134415626526
7,682.349347114563
8,925.8024997711182
9,2043.831558227539
10,4019.9511711597443
11,6333.480414152145
12,7926.7712569236755


==> data/processed/trees.180min.shrinker.seq.csv <==
0,11.99836254119873
1,29.112668752670288
2,47.98145270347595
3,68.28103303909302
4,127.38577437400818
5,209.65610122680664
6,362.9574453830719
7,1045.306792497635
8,1971.109292268753
9,4014.940850496292
10,8034.892021656036
11,14368.372435808182
12,22295.143692731857


==> data/raw/lists.180min.csv <==
veriabsl,/root/ROOT/example_inputs/benchmarks/lists/outputs/15.TEST.NML_PREPEND_FIND.c,UNKNOWN,19.84926700592041
veriabsl,/root/ROOT/example_inputs/benchmarks/lists/outputs/25.TEST.ZSH_DELETE_LEN.UNION.c,UNKNOWN,7.032110929489136
veriabsl,/root/ROOT/example_inputs/benchmarks/lists/outputs/18.TEST.REDIS_LIST_INSERT_SEARCH.c,UNKNOWN,17.554731845855713
veriabsl,/root/ROOT/example_inputs/benchmarks/lists/outputs/9.TEST.LINUX_CDLL_DEL_ARBITRARY_LEN.c,UNKNOWN,37.011515378952026
veriabsl,/root/ROOT/example_inputs/benchmarks/lists/outputs/24.TEST.ZSH_DELETE_LEN.NOUNION.c,UNKNOWN,141.7720205783844
veriabsl,/root/ROOT/example_inputs/benchmarks/lists/outputs/22.TEST.ZSH_APPEND_LEN.NOUNION.c,UNKNOWN,50.4830687046051
veriabsl,/root/ROOT/example_inputs/benchmarks/lists/outputs/0.TEST.GLIST_PREPEND_LEN.c,UNKNOWN,47.92607831954956
veriabsl,/root/ROOT/example_inputs/benchmarks/lists/outputs/16.TEST.NML_PREPENDALL_MEMSAFE.c,UNKNOWN,26.62153434753418
veriabsl,/root/ROOT/example_inputs/benchmarks/lists/outputs/10.TEST.LINUX_CDLL_REPLACE_LEN.c,VERIFIED,11.343330383300781
veriabsl,/root/ROOT/example_inputs/benchmarks/lists/outputs/4.TEST.GLIST_LAST_NTH.c,UNKNOWN,15.720741271972656
veriabsl,/root/ROOT/example_inputs/benchmarks/lists/outputs/17.TEST.QEMU_RANGEL_INSERT_MEMSAFETY.c,UNKNOWN,742.4099631309509
veriabsl,/root/ROOT/example_inputs/benchmarks/lists/outputs/13.TEST.NML_APPEND_DEQUEUE_ALL.c,UNKNOWN,357.6952893733978
veriabsl,/root/ROOT/example_inputs/benchmarks/lists/outputs/12.TEST.NML_PREPEND_DEQUEUE.c,UNKNOWN,15.376593828201294
veriabsl,/root/ROOT/example_inputs/benchmarks/lists/outputs/8.TEST.LINUX_CDLL_DEL_LEN.c,UNKNOWN,18.07950234413147
veriabsl,/root/ROOT/example_inputs/benchmarks/lists/outputs/1.TEST.GLIB_APPEND_LEN.c,UNKNOWN,50.07824420928955
veriabsl,/root/ROOT/example_inputs/benchmarks/lists/outputs/2.TEST.GLIST_CONCAT_LEN.c,VERIFIED,8.642359256744385
veriabsl,/root/ROOT/example_inputs/benchmarks/lists/outputs/20.TEST.REDIS_LIST_INSERT_NOLESS.c,UNKNOWN,27.68113350868225
veriabsl,/root/ROOT/example_inputs/benchmarks/lists/outputs/11.TEST.LINUX_CDLL_REPLACE_ARBITRARY_LEN.c,VERIFIED,20.746869325637817
veriabsl,/root/ROOT/example_inputs/benchmarks/lists/outputs/14.TEST.NML_APPEND_FIND.c,UNKNOWN,20.724363803863525
veriabsl,/root/ROOT/example_inputs/benchmarks/lists/outputs/21.TEST.REDIS_LIST_EMPTY_SEARCH.c,UNKNOWN,17.491179704666138
veriabsl,/root/ROOT/example_inputs/benchmarks/lists/outputs/3.TEST.GLIST_REVERSE_MEMSAFE.c,VERIFIED,36.289865016937256
veriabsl,/root/ROOT/example_inputs/benchmarks/lists/outputs/5.TEST.LINUX_CDLL_ADD_LEN.c,UNKNOWN,17.20397686958313
veriabsl,/root/ROOT/example_inputs/benchmarks/lists/outputs/23.TEST.ZSH_APPEND_LEN.UNION.c,UNKNOWN,50.07028341293335
veriabsl,/root/ROOT/example_inputs/benchmarks/lists/outputs/19.TEST.REDIS_LIST_INSERT_NOMORE.c,UNKNOWN,27.814244747161865
veriabsl,/root/ROOT/example_inputs/benchmarks/lists/outputs/7.TEST.LINUX_CDLL_ADD_ARBITRARY_LEN.c,UNKNOWN,26.754425048828125
veriabsl,/root/ROOT/example_inputs/benchmarks/lists/outputs/6.TEST.LINUX_CDLL_ADD_TAIL_LEN.c,UNKNOWN,17.60672163963318
2ls,/root/ROOT/example_inputs/benchmarks/lists/outputs/15.TEST.NML_PREPEND_FIND.c,VERIFIED,0.9775631427764893
2ls,/root/ROOT/example_inputs/benchmarks/lists/outputs/25.TEST.ZSH_DELETE_LEN.UNION.c,UNKNOWN,0.5311119556427002
2ls,/root/ROOT/example_inputs/benchmarks/lists/outputs/18.TEST.REDIS_LIST_INSERT_SEARCH.c,VERIFIED,1.35622239112854
2ls,/root/ROOT/example_inputs/benchmarks/lists/outputs/9.TEST.LINUX_CDLL_DEL_ARBITRARY_LEN.c,VERIFIED,1.1351585388183594
2ls,/root/ROOT/example_inputs/benchmarks/lists/outputs/24.TEST.ZSH_DELETE_LEN.NOUNION.c,UNKNOWN,4.39536714553833
2ls,/root/ROOT/example_inputs/benchmarks/lists/outputs/22.TEST.ZSH_APPEND_LEN.NOUNION.c,UNKNOWN,2.3550751209259033
2ls,/root/ROOT/example_inputs/benchmarks/lists/outputs/0.TEST.GLIST_PREPEND_LEN.c,UNKNOWN,1.3453636169433594
2ls,/root/ROOT/example_inputs/benchmarks/lists/outputs/16.TEST.NML_PREPENDALL_MEMSAFE.c,VERIFIED,15.35161828994751
2ls,/root/ROOT/example_inputs/benchmarks/lists/outputs/10.TEST.LINUX_CDLL_REPLACE_LEN.c,UNKNOWN,10801.901812553406
2ls,/root/ROOT/example_inputs/benchmarks/lists/outputs/4.TEST.GLIST_LAST_NTH.c,UNKNOWN,2.204331398010254
2ls,/root/ROOT/example_inputs/benchmarks/lists/outputs/17.TEST.QEMU_RANGEL_INSERT_MEMSAFETY.c,UNKNOWN,755.2360780239105
2ls,/root/ROOT/example_inputs/benchmarks/lists/outputs/13.TEST.NML_APPEND_DEQUEUE_ALL.c,UNKNOWN,14.11040472984314
2ls,/root/ROOT/example_inputs/benchmarks/lists/outputs/12.TEST.NML_PREPEND_DEQUEUE.c,VERIFIED,0.9935610294342041
2ls,/root/ROOT/example_inputs/benchmarks/lists/outputs/8.TEST.LINUX_CDLL_DEL_LEN.c,UNKNOWN,10801.83068227768
2ls,/root/ROOT/example_inputs/benchmarks/lists/outputs/1.TEST.GLIB_APPEND_LEN.c,UNKNOWN,2.1572484970092773
2ls,/root/ROOT/example_inputs/benchmarks/lists/outputs/2.TEST.GLIST_CONCAT_LEN.c,UNKNOWN,8.550212383270264
2ls,/root/ROOT/example_inputs/benchmarks/lists/outputs/20.TEST.REDIS_LIST_INSERT_NOLESS.c,VERIFIED,1.9428203105926514
2ls,/root/ROOT/example_inputs/benchmarks/lists/outputs/11.TEST.LINUX_CDLL_REPLACE_ARBITRARY_LEN.c,VERIFIED,1.5150079727172852
2ls,/root/ROOT/example_inputs/benchmarks/lists/outputs/14.TEST.NML_APPEND_FIND.c,UNKNOWN,2.056380033493042
2ls,/root/ROOT/example_inputs/benchmarks/lists/outputs/21.TEST.REDIS_LIST_EMPTY_SEARCH.c,VERIFIED,6.372475862503052
2ls,/root/ROOT/example_inputs/benchmarks/lists/outputs/3.TEST.GLIST_REVERSE_MEMSAFE.c,VERIFIED,1.4018592834472656
2ls,/root/ROOT/example_inputs/benchmarks/lists/outputs/5.TEST.LINUX_CDLL_ADD_LEN.c,UNKNOWN,10801.855690479279
2ls,/root/ROOT/example_inputs/benchmarks/lists/outputs/23.TEST.ZSH_APPEND_LEN.UNION.c,UNKNOWN,0.4822547435760498
2ls,/root/ROOT/example_inputs/benchmarks/lists/outputs/19.TEST.REDIS_LIST_INSERT_NOMORE.c,UNKNOWN,4.963508367538452
2ls,/root/ROOT/example_inputs/benchmarks/lists/outputs/7.TEST.LINUX_CDLL_ADD_ARBITRARY_LEN.c,UNKNOWN,10801.916903734207
2ls,/root/ROOT/example_inputs/benchmarks/lists/outputs/6.TEST.LINUX_CDLL_ADD_TAIL_LEN.c,UNKNOWN,10801.919162750244
ultimate,/root/ROOT/example_inputs/benchmarks/lists/outputs/15.TEST.NML_PREPEND_FIND.c,UNKNOWN,9079.745496749878
ultimate,/root/ROOT/example_inputs/benchmarks/lists/outputs/25.TEST.ZSH_DELETE_LEN.UNION.c,UNKNOWN,10801.872834920883
ultimate,/root/ROOT/example_inputs/benchmarks/lists/outputs/18.TEST.REDIS_LIST_INSERT_SEARCH.c,UNKNOWN,10801.882087230682
ultimate,/root/ROOT/example_inputs/benchmarks/lists/outputs/9.TEST.LINUX_CDLL_DEL_ARBITRARY_LEN.c,UNKNOWN,301.5412745475769
ultimate,/root/ROOT/example_inputs/benchmarks/lists/outputs/24.TEST.ZSH_DELETE_LEN.NOUNION.c,UNKNOWN,5204.987491607666
ultimate,/root/ROOT/example_inputs/benchmarks/lists/outputs/22.TEST.ZSH_APPEND_LEN.NOUNION.c,UNKNOWN,5753.060846090317
ultimate,/root/ROOT/example_inputs/benchmarks/lists/outputs/0.TEST.GLIST_PREPEND_LEN.c,UNKNOWN,831.437825679779
ultimate,/root/ROOT/example_inputs/benchmarks/lists/outputs/16.TEST.NML_PREPENDALL_MEMSAFE.c,UNKNOWN,1383.4815101623535
ultimate,/root/ROOT/example_inputs/benchmarks/lists/outputs/10.TEST.LINUX_CDLL_REPLACE_LEN.c,UNKNOWN,10801.918547868729
ultimate,/root/ROOT/example_inputs/benchmarks/lists/outputs/4.TEST.GLIST_LAST_NTH.c,UNKNOWN,5139.608785867691
ultimate,/root/ROOT/example_inputs/benchmarks/lists/outputs/17.TEST.QEMU_RANGEL_INSERT_MEMSAFETY.c,UNKNOWN,8306.70579123497
ultimate,/root/ROOT/example_inputs/benchmarks/lists/outputs/13.TEST.NML_APPEND_DEQUEUE_ALL.c,UNKNOWN,1581.2572813034058
ultimate,/root/ROOT/example_inputs/benchmarks/lists/outputs/12.TEST.NML_PREPEND_DEQUEUE.c,UNKNOWN,856.0389635562897
ultimate,/root/ROOT/example_inputs/benchmarks/lists/outputs/8.TEST.LINUX_CDLL_DEL_LEN.c,UNKNOWN,734.3747658729553
ultimate,/root/ROOT/example_inputs/benchmarks/lists/outputs/1.TEST.GLIB_APPEND_LEN.c,UNKNOWN,564.4418203830719
ultimate,/root/ROOT/example_inputs/benchmarks/lists/outputs/2.TEST.GLIST_CONCAT_LEN.c,UNKNOWN,399.4208974838257
ultimate,/root/ROOT/example_inputs/benchmarks/lists/outputs/20.TEST.REDIS_LIST_INSERT_NOLESS.c,UNKNOWN,10801.886246681213
ultimate,/root/ROOT/example_inputs/benchmarks/lists/outputs/11.TEST.LINUX_CDLL_REPLACE_ARBITRARY_LEN.c,UNKNOWN,10801.885586738586
ultimate,/root/ROOT/example_inputs/benchmarks/lists/outputs/14.TEST.NML_APPEND_FIND.c,UNKNOWN,9108.556754112244
ultimate,/root/ROOT/example_inputs/benchmarks/lists/outputs/21.TEST.REDIS_LIST_EMPTY_SEARCH.c,UNKNOWN,10801.928403377533
ultimate,/root/ROOT/example_inputs/benchmarks/lists/outputs/3.TEST.GLIST_REVERSE_MEMSAFE.c,UNKNOWN,3.7676432132720947
ultimate,/root/ROOT/example_inputs/benchmarks/lists/outputs/5.TEST.LINUX_CDLL_ADD_LEN.c,UNKNOWN,332.94004368782043
ultimate,/root/ROOT/example_inputs/benchmarks/lists/outputs/23.TEST.ZSH_APPEND_LEN.UNION.c,UNKNOWN,7150.549799442291
ultimate,/root/ROOT/example_inputs/benchmarks/lists/outputs/19.TEST.REDIS_LIST_INSERT_NOMORE.c,UNKNOWN,1299.182149887085
ultimate,/root/ROOT/example_inputs/benchmarks/lists/outputs/7.TEST.LINUX_CDLL_ADD_ARBITRARY_LEN.c,UNKNOWN,1314.7486898899078
ultimate,/root/ROOT/example_inputs/benchmarks/lists/outputs/6.TEST.LINUX_CDLL_ADD_TAIL_LEN.c,UNKNOWN,106.57925391197205
predatorhp,/root/ROOT/example_inputs/benchmarks/lists/outputs/15.TEST.NML_PREPEND_FIND.c,VERIFIED,0.675753116607666
predatorhp,/root/ROOT/example_inputs/benchmarks/lists/outputs/25.TEST.ZSH_DELETE_LEN.UNION.c,UNKNOWN,10801.888101100922
predatorhp,/root/ROOT/example_inputs/benchmarks/lists/outputs/18.TEST.REDIS_LIST_INSERT_SEARCH.c,UNKNOWN,10801.86518907547
predatorhp,/root/ROOT/example_inputs/benchmarks/lists/outputs/9.TEST.LINUX_CDLL_DEL_ARBITRARY_LEN.c,UNKNOWN,10801.877211332321
predatorhp,/root/ROOT/example_inputs/benchmarks/lists/outputs/24.TEST.ZSH_DELETE_LEN.NOUNION.c,UNKNOWN,10801.919889211655
predatorhp,/root/ROOT/example_inputs/benchmarks/lists/outputs/22.TEST.ZSH_APPEND_LEN.NOUNION.c,UNKNOWN,10801.895929813385
predatorhp,/root/ROOT/example_inputs/benchmarks/lists/outputs/0.TEST.GLIST_PREPEND_LEN.c,UNKNOWN,10801.86646437645
predatorhp,/root/ROOT/example_inputs/benchmarks/lists/outputs/16.TEST.NML_PREPENDALL_MEMSAFE.c,UNKNOWN,10801.876697778702
predatorhp,/root/ROOT/example_inputs/benchmarks/lists/outputs/10.TEST.LINUX_CDLL_REPLACE_LEN.c,UNKNOWN,10801.891445875168
predatorhp,/root/ROOT/example_inputs/benchmarks/lists/outputs/4.TEST.GLIST_LAST_NTH.c,UNKNOWN,10801.874818086624
predatorhp,/root/ROOT/example_inputs/benchmarks/lists/outputs/17.TEST.QEMU_RANGEL_INSERT_MEMSAFETY.c,UNKNOWN,10801.864578008652
predatorhp,/root/ROOT/example_inputs/benchmarks/lists/outputs/13.TEST.NML_APPEND_DEQUEUE_ALL.c,VERIFIED,0.6851584911346436
predatorhp,/root/ROOT/example_inputs/benchmarks/lists/outputs/12.TEST.NML_PREPEND_DEQUEUE.c,VERIFIED,0.6822264194488525
predatorhp,/root/ROOT/example_inputs/benchmarks/lists/outputs/8.TEST.LINUX_CDLL_DEL_LEN.c,UNKNOWN,10801.853477716446
predatorhp,/root/ROOT/example_inputs/benchmarks/lists/outputs/1.TEST.GLIB_APPEND_LEN.c,UNKNOWN,10801.89852809906
predatorhp,/root/ROOT/example_inputs/benchmarks/lists/outputs/2.TEST.GLIST_CONCAT_LEN.c,UNKNOWN,10801.872024297714
predatorhp,/root/ROOT/example_inputs/benchmarks/lists/outputs/20.TEST.REDIS_LIST_INSERT_NOLESS.c,VERIFIED,0.676952600479126
predatorhp,/root/ROOT/example_inputs/benchmarks/lists/outputs/11.TEST.LINUX_CDLL_REPLACE_ARBITRARY_LEN.c,UNKNOWN,10801.876084566116
predatorhp,/root/ROOT/example_inputs/benchmarks/lists/outputs/14.TEST.NML_APPEND_FIND.c,VERIFIED,0.6837382316589355
predatorhp,/root/ROOT/example_inputs/benchmarks/lists/outputs/21.TEST.REDIS_LIST_EMPTY_SEARCH.c,UNKNOWN,10801.866967916489
predatorhp,/root/ROOT/example_inputs/benchmarks/lists/outputs/3.TEST.GLIST_REVERSE_MEMSAFE.c,UNKNOWN,10801.872509479523
predatorhp,/root/ROOT/example_inputs/benchmarks/lists/outputs/5.TEST.LINUX_CDLL_ADD_LEN.c,UNKNOWN,10801.867154359818
predatorhp,/root/ROOT/example_inputs/benchmarks/lists/outputs/23.TEST.ZSH_APPEND_LEN.UNION.c,UNKNOWN,10801.87781739235
predatorhp,/root/ROOT/example_inputs/benchmarks/lists/outputs/19.TEST.REDIS_LIST_INSERT_NOMORE.c,VERIFIED,0.6620128154754639
predatorhp,/root/ROOT/example_inputs/benchmarks/lists/outputs/7.TEST.LINUX_CDLL_ADD_ARBITRARY_LEN.c,UNKNOWN,10801.902950763702
predatorhp,/root/ROOT/example_inputs/benchmarks/lists/outputs/6.TEST.LINUX_CDLL_ADD_TAIL_LEN.c,UNKNOWN,10801.883227586746
shrinker,/root/ROOT/example_inputs/benchmarks/lists/outputs/15.TEST.NML_PREPEND_FIND.c,VERIFIED,10.50587010383606
shrinker,/root/ROOT/example_inputs/benchmarks/lists/outputs/25.TEST.ZSH_DELETE_LEN.UNION.c,UNKNOWN,0.5140848159790039
shrinker,/root/ROOT/example_inputs/benchmarks/lists/outputs/18.TEST.REDIS_LIST_INSERT_SEARCH.c,VERIFIED,7.646623373031616
shrinker,/root/ROOT/example_inputs/benchmarks/lists/outputs/9.TEST.LINUX_CDLL_DEL_ARBITRARY_LEN.c,VERIFIED,20.03777551651001
shrinker,/root/ROOT/example_inputs/benchmarks/lists/outputs/24.TEST.ZSH_DELETE_LEN.NOUNION.c,VERIFIED,22.075888872146606
shrinker,/root/ROOT/example_inputs/benchmarks/lists/outputs/22.TEST.ZSH_APPEND_LEN.NOUNION.c,VERIFIED,9.466938734054565
shrinker,/root/ROOT/example_inputs/benchmarks/lists/outputs/0.TEST.GLIST_PREPEND_LEN.c,VERIFIED,5.148796319961548
shrinker,/root/ROOT/example_inputs/benchmarks/lists/outputs/16.TEST.NML_PREPENDALL_MEMSAFE.c,UNKNOWN,1827.1348023414612
shrinker,/root/ROOT/example_inputs/benchmarks/lists/outputs/10.TEST.LINUX_CDLL_REPLACE_LEN.c,UNKNOWN,224.4398021697998
shrinker,/root/ROOT/example_inputs/benchmarks/lists/outputs/4.TEST.GLIST_LAST_NTH.c,VERIFIED,6.983882665634155
shrinker,/root/ROOT/example_inputs/benchmarks/lists/outputs/17.TEST.QEMU_RANGEL_INSERT_MEMSAFETY.c,UNKNOWN,784.6035573482513
shrinker,/root/ROOT/example_inputs/benchmarks/lists/outputs/13.TEST.NML_APPEND_DEQUEUE_ALL.c,VERIFIED,24.446195125579834
shrinker,/root/ROOT/example_inputs/benchmarks/lists/outputs/12.TEST.NML_PREPEND_DEQUEUE.c,VERIFIED,6.279144048690796
shrinker,/root/ROOT/example_inputs/benchmarks/lists/outputs/8.TEST.LINUX_CDLL_DEL_LEN.c,VERIFIED,14.512253522872925
shrinker,/root/ROOT/example_inputs/benchmarks/lists/outputs/1.TEST.GLIB_APPEND_LEN.c,VERIFIED,6.930994272232056
shrinker,/root/ROOT/example_inputs/benchmarks/lists/outputs/2.TEST.GLIST_CONCAT_LEN.c,VERIFIED,25.16794753074646
shrinker,/root/ROOT/example_inputs/benchmarks/lists/outputs/20.TEST.REDIS_LIST_INSERT_NOLESS.c,VERIFIED,11.67442011833191
shrinker,/root/ROOT/example_inputs/benchmarks/lists/outputs/11.TEST.LINUX_CDLL_REPLACE_ARBITRARY_LEN.c,VERIFIED,27.949467420578003
shrinker,/root/ROOT/example_inputs/benchmarks/lists/outputs/14.TEST.NML_APPEND_FIND.c,VERIFIED,21.39761471748352
shrinker,/root/ROOT/example_inputs/benchmarks/lists/outputs/21.TEST.REDIS_LIST_EMPTY_SEARCH.c,VERIFIED,17.010908365249634
shrinker,/root/ROOT/example_inputs/benchmarks/lists/outputs/3.TEST.GLIST_REVERSE_MEMSAFE.c,UNKNOWN,0.5033159255981445
shrinker,/root/ROOT/example_inputs/benchmarks/lists/outputs/5.TEST.LINUX_CDLL_ADD_LEN.c,VERIFIED,5.099620580673218
shrinker,/root/ROOT/example_inputs/benchmarks/lists/outputs/23.TEST.ZSH_APPEND_LEN.UNION.c,UNKNOWN,0.5199272632598877
shrinker,/root/ROOT/example_inputs/benchmarks/lists/outputs/19.TEST.REDIS_LIST_INSERT_NOMORE.c,VERIFIED,15.76501178741455
shrinker,/root/ROOT/example_inputs/benchmarks/lists/outputs/7.TEST.LINUX_CDLL_ADD_ARBITRARY_LEN.c,VERIFIED,21.872179985046387
shrinker,/root/ROOT/example_inputs/benchmarks/lists/outputs/6.TEST.LINUX_CDLL_ADD_TAIL_LEN.c,VERIFIED,5.922195196151733


==> data/raw/strings.180min.csv <==
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/19.TEST.SKIP_SPACES_LEN.LINUX_SS.LINUX.c,UNKNOWN,75.99649024009705
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/10.TEST.STRREPLACE_LEN.LINUX.MUSL.c,UNKNOWN,24.06930136680603
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/2.TEST.STRREPLACE_STRCHR.LINUX.OPENBSD.c,UNKNOWN,24.537334442138672
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/24.TEST.SKIP_SPACES_CROSS.COMB.LINUX_SS.NETBSD_SS.MUSL.c,VERIFIED,31.11284351348877
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/51.TEST.STRCMP_TRANSITIVE.OPENBSD.MUSL.MUSL.c,VERIFIED,18.556634187698364
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/8.TEST.STRCHR_EQUIV.COMB.OPENBSD.MUSL.c,UNKNOWN,22.604666709899902
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/26.TEST.SKIP_SPACES_CROSS.COMB.NETBSD_SS.LINUX_SS.LINUX.c,VERIFIED,4.243468999862671
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/1.TEST.STRREPLACE_STRCHR.LINUX.MUSL.c,VERIFIED,12.984451055526733
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/30.TEST.STRCMP_TRANSITIVE.LINUX.LINUX.MUSL.c,UNKNOWN,74.56888055801392
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/17.TEST.STRCAT_LEN.OPENBSD.LINUX.c,UNKNOWN,145.2032642364502
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/21.TEST.SKIP_SPACES_LEN.NETBSD_SS.LINUX.c,UNKNOWN,76.60150957107544
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/4.TEST.STRCHR_EQUIV.COMB.LINUX.OPENBSD.c,UNKNOWN,22.120858430862427
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/11.TEST.STRCPY_LEN.MUSL.LINUX.c,UNKNOWN,26.388166427612305
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/37.TEST.STRCMP_TRANSITIVE.LINUX.OPENBSD.OPENBSD.c,UNKNOWN,60.12391471862793
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/12.TEST.STRCPY_LEN.MUSL.MUSL.c,UNKNOWN,26.5117506980896
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/46.TEST.STRCMP_TRANSITIVE.MUSL.OPENBSD.OPENBSD.c,VERIFIED,19.580926656723022
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/29.TEST.STRCMP_TRANSITIVE.LINUX.LINUX.LINUX.c,VERIFIED,10.944877862930298
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/40.TEST.STRCMP_TRANSITIVE.MUSL.LINUX.OPENBSD.c,UNKNOWN,56.04179763793945
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/0.TEST.STRREPLACE_STRCHR.LINUX.LINUX.c,VERIFIED,11.239182472229004
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/60.TEST.STRCMP_AGREE.COMB.OPENBSD.LINUX.c,UNKNOWN,67.80597567558289
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/22.TEST.SKIP_SPACES_LEN.NETBSD_SS.MUSL.c,UNKNOWN,65.7104709148407
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/34.TEST.STRCMP_TRANSITIVE.LINUX.MUSL.OPENBSD.c,UNKNOWN,60.39378571510315
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/7.TEST.STRCHR_EQUIV.COMB.OPENBSD.LINUX.c,UNKNOWN,20.367809295654297
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/42.TEST.STRCMP_TRANSITIVE.MUSL.MUSL.MUSL.c,VERIFIED,18.09109878540039
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/6.TEST.STRCHR_EQUIV.COMB.MUSL.OPENBSD.c,UNKNOWN,23.414053916931152
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/25.TEST.SKIP_SPACES_CROSS.COMB.LINUX_SS.NETBSD_SS.OPENBSD.c,VERIFIED,44.019418478012085
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/52.TEST.STRCMP_TRANSITIVE.OPENBSD.MUSL.OPENBSD.c,VERIFIED,19.419936180114746
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/38.TEST.STRCMP_TRANSITIVE.MUSL.LINUX.LINUX.c,UNKNOWN,61.23076319694519
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/47.TEST.STRCMP_TRANSITIVE.OPENBSD.LINUX.LINUX.c,UNKNOWN,68.93435287475586
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/44.TEST.STRCMP_TRANSITIVE.MUSL.OPENBSD.LINUX.c,UNKNOWN,67.23107767105103
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/27.TEST.SKIP_SPACES_CROSS.COMB.NETBSD_SS.LINUX_SS.MUSL.c,VERIFIED,29.654452323913574
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/49.TEST.STRCMP_TRANSITIVE.OPENBSD.LINUX.OPENBSD.c,UNKNOWN,57.44765567779541
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/58.TEST.STRCMP_AGREE.COMB.MUSL.LINUX.c,UNKNOWN,46.55235505104065
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/54.TEST.STRCMP_TRANSITIVE.OPENBSD.OPENBSD.MUSL.c,VERIFIED,19.457205772399902
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/32.TEST.STRCMP_TRANSITIVE.LINUX.MUSL.LINUX.c,UNKNOWN,50.95010328292847
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/36.TEST.STRCMP_TRANSITIVE.LINUX.OPENBSD.MUSL.c,UNKNOWN,57.648181438446045
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/9.TEST.STRREPLACE_LEN.LINUX.LINUX.c,UNKNOWN,24.206758499145508
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/45.TEST.STRCMP_TRANSITIVE.MUSL.OPENBSD.MUSL.c,VERIFIED,18.80184769630432
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/18.TEST.STRCAT_LEN.OPENBSD.MUSL.c,UNKNOWN,171.68921494483948
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/16.TEST.STRCAT_LEN.MUSL.MUSL.c,UNKNOWN,153.82497239112854
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/14.TEST.STRCPY_LEN.OPENBSD.MUSL.c,UNKNOWN,26.296467542648315
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/41.TEST.STRCMP_TRANSITIVE.MUSL.MUSL.LINUX.c,UNKNOWN,49.20935583114624
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/28.TEST.SKIP_SPACES_CROSS.COMB.NETBSD_SS.LINUX_SS.OPENBSD.c,VERIFIED,38.092578649520874
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/23.TEST.SKIP_SPACES_CROSS.COMB.LINUX_SS.NETBSD_SS.LINUX.c,VERIFIED,4.22960352897644
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/13.TEST.STRCPY_LEN.OPENBSD.LINUX.c,UNKNOWN,26.313951015472412
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/31.TEST.STRCMP_TRANSITIVE.LINUX.LINUX.OPENBSD.c,UNKNOWN,61.69786047935486
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/59.TEST.STRCMP_AGREE.COMB.MUSL.OPENBSD.c,VERIFIED,20.025978326797485
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/33.TEST.STRCMP_TRANSITIVE.LINUX.MUSL.MUSL.c,UNKNOWN,66.65153813362122
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/15.TEST.STRCAT_LEN.MUSL.LINUX.c,UNKNOWN,141.595543384552
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/20.TEST.SKIP_SPACES_LEN.LINUX_SS.MUSL.c,UNKNOWN,69.6159315109253
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/35.TEST.STRCMP_TRANSITIVE.LINUX.OPENBSD.LINUX.c,UNKNOWN,61.58319020271301
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/43.TEST.STRCMP_TRANSITIVE.MUSL.MUSL.OPENBSD.c,VERIFIED,18.658432960510254
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/48.TEST.STRCMP_TRANSITIVE.OPENBSD.LINUX.MUSL.c,UNKNOWN,65.95962405204773
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/39.TEST.STRCMP_TRANSITIVE.MUSL.LINUX.MUSL.c,UNKNOWN,50.120625734329224
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/55.TEST.STRCMP_TRANSITIVE.OPENBSD.OPENBSD.OPENBSD.c,UNKNOWN,69.57805180549622
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/56.TEST.STRCMP_AGREE.COMB.LINUX.MUSL.c,UNKNOWN,55.92989182472229
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/3.TEST.STRCHR_EQUIV.COMB.LINUX.MUSL.c,VERIFIED,9.957479238510132
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/53.TEST.STRCMP_TRANSITIVE.OPENBSD.OPENBSD.LINUX.c,UNKNOWN,59.868924379348755
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/50.TEST.STRCMP_TRANSITIVE.OPENBSD.MUSL.LINUX.c,UNKNOWN,49.28788876533508
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/61.TEST.STRCMP_AGREE.COMB.OPENBSD.MUSL.c,VERIFIED,20.622371196746826
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/5.TEST.STRCHR_EQUIV.COMB.MUSL.LINUX.c,VERIFIED,10.183911085128784
veriabsl,/root/ROOT/example_inputs/benchmarks/strings/outputs/57.TEST.STRCMP_AGREE.COMB.LINUX.OPENBSD.c,UNKNOWN,59.9258770942688
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/19.TEST.SKIP_SPACES_LEN.LINUX_SS.LINUX.c,UNKNOWN,0.6615173816680908
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/10.TEST.STRREPLACE_LEN.LINUX.MUSL.c,UNKNOWN,0.5646295547485352
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/2.TEST.STRREPLACE_STRCHR.LINUX.OPENBSD.c,UNKNOWN,0.5580790042877197
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/24.TEST.SKIP_SPACES_CROSS.COMB.LINUX_SS.NETBSD_SS.MUSL.c,UNKNOWN,0.808382511138916
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/51.TEST.STRCMP_TRANSITIVE.OPENBSD.MUSL.MUSL.c,UNKNOWN,1.075946569442749
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/8.TEST.STRCHR_EQUIV.COMB.OPENBSD.MUSL.c,UNKNOWN,0.5637838840484619
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/26.TEST.SKIP_SPACES_CROSS.COMB.NETBSD_SS.LINUX_SS.LINUX.c,UNKNOWN,0.8648436069488525
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/1.TEST.STRREPLACE_STRCHR.LINUX.MUSL.c,UNKNOWN,0.616513729095459
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/30.TEST.STRCMP_TRANSITIVE.LINUX.LINUX.MUSL.c,UNKNOWN,1.0578036308288574
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/17.TEST.STRCAT_LEN.OPENBSD.LINUX.c,UNKNOWN,0.8860616683959961
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/21.TEST.SKIP_SPACES_LEN.NETBSD_SS.LINUX.c,UNKNOWN,0.6028416156768799
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/4.TEST.STRCHR_EQUIV.COMB.LINUX.OPENBSD.c,UNKNOWN,0.5378997325897217
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/11.TEST.STRCPY_LEN.MUSL.LINUX.c,UNKNOWN,0.8397719860076904
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/37.TEST.STRCMP_TRANSITIVE.LINUX.OPENBSD.OPENBSD.c,UNKNOWN,1.2229382991790771
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/12.TEST.STRCPY_LEN.MUSL.MUSL.c,UNKNOWN,0.892040491104126
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/46.TEST.STRCMP_TRANSITIVE.MUSL.OPENBSD.OPENBSD.c,UNKNOWN,1.1466107368469238
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/29.TEST.STRCMP_TRANSITIVE.LINUX.LINUX.LINUX.c,UNKNOWN,1.1354243755340576
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/40.TEST.STRCMP_TRANSITIVE.MUSL.LINUX.OPENBSD.c,UNKNOWN,1.0796799659729004
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/0.TEST.STRREPLACE_STRCHR.LINUX.LINUX.c,UNKNOWN,0.5896937847137451
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/60.TEST.STRCMP_AGREE.COMB.OPENBSD.LINUX.c,UNKNOWN,1.6031155586242676
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/22.TEST.SKIP_SPACES_LEN.NETBSD_SS.MUSL.c,UNKNOWN,0.6007804870605469
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/34.TEST.STRCMP_TRANSITIVE.LINUX.MUSL.OPENBSD.c,UNKNOWN,1.057206392288208
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/7.TEST.STRCHR_EQUIV.COMB.OPENBSD.LINUX.c,UNKNOWN,0.5771369934082031
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/42.TEST.STRCMP_TRANSITIVE.MUSL.MUSL.MUSL.c,UNKNOWN,1.0004312992095947
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/6.TEST.STRCHR_EQUIV.COMB.MUSL.OPENBSD.c,UNKNOWN,0.6112236976623535
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/25.TEST.SKIP_SPACES_CROSS.COMB.LINUX_SS.NETBSD_SS.OPENBSD.c,UNKNOWN,0.9129431247711182
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/52.TEST.STRCMP_TRANSITIVE.OPENBSD.MUSL.OPENBSD.c,UNKNOWN,1.0843663215637207
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/38.TEST.STRCMP_TRANSITIVE.MUSL.LINUX.LINUX.c,UNKNOWN,1.063431739807129
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/47.TEST.STRCMP_TRANSITIVE.OPENBSD.LINUX.LINUX.c,UNKNOWN,1.0643174648284912
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/44.TEST.STRCMP_TRANSITIVE.MUSL.OPENBSD.LINUX.c,UNKNOWN,1.0899083614349365
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/27.TEST.SKIP_SPACES_CROSS.COMB.NETBSD_SS.LINUX_SS.MUSL.c,UNKNOWN,0.8146107196807861
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/49.TEST.STRCMP_TRANSITIVE.OPENBSD.LINUX.OPENBSD.c,UNKNOWN,1.1546597480773926
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/58.TEST.STRCMP_AGREE.COMB.MUSL.LINUX.c,UNKNOWN,1.266805648803711
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/54.TEST.STRCMP_TRANSITIVE.OPENBSD.OPENBSD.MUSL.c,UNKNOWN,1.1086320877075195
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/32.TEST.STRCMP_TRANSITIVE.LINUX.MUSL.LINUX.c,UNKNOWN,1.0733482837677002
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/36.TEST.STRCMP_TRANSITIVE.LINUX.OPENBSD.MUSL.c,UNKNOWN,1.1141161918640137
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/9.TEST.STRREPLACE_LEN.LINUX.LINUX.c,UNKNOWN,0.5849947929382324
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/45.TEST.STRCMP_TRANSITIVE.MUSL.OPENBSD.MUSL.c,UNKNOWN,1.0811800956726074
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/18.TEST.STRCAT_LEN.OPENBSD.MUSL.c,UNKNOWN,0.9048511981964111
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/16.TEST.STRCAT_LEN.MUSL.MUSL.c,UNKNOWN,0.9613981246948242
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/14.TEST.STRCPY_LEN.OPENBSD.MUSL.c,UNKNOWN,0.8606677055358887
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/41.TEST.STRCMP_TRANSITIVE.MUSL.MUSL.LINUX.c,UNKNOWN,1.0320243835449219
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/28.TEST.SKIP_SPACES_CROSS.COMB.NETBSD_SS.LINUX_SS.OPENBSD.c,UNKNOWN,0.9333968162536621
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/23.TEST.SKIP_SPACES_CROSS.COMB.LINUX_SS.NETBSD_SS.LINUX.c,UNKNOWN,0.8734314441680908
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/13.TEST.STRCPY_LEN.OPENBSD.LINUX.c,UNKNOWN,0.8450207710266113
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/31.TEST.STRCMP_TRANSITIVE.LINUX.LINUX.OPENBSD.c,UNKNOWN,1.152372121810913
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/59.TEST.STRCMP_AGREE.COMB.MUSL.OPENBSD.c,UNKNOWN,1.4929139614105225
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/33.TEST.STRCMP_TRANSITIVE.LINUX.MUSL.MUSL.c,UNKNOWN,0.9828798770904541
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/15.TEST.STRCAT_LEN.MUSL.LINUX.c,UNKNOWN,0.919541597366333
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/20.TEST.SKIP_SPACES_LEN.LINUX_SS.MUSL.c,UNKNOWN,0.6559066772460938
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/35.TEST.STRCMP_TRANSITIVE.LINUX.OPENBSD.LINUX.c,UNKNOWN,1.1356515884399414
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/43.TEST.STRCMP_TRANSITIVE.MUSL.MUSL.OPENBSD.c,UNKNOWN,1.0647454261779785
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/48.TEST.STRCMP_TRANSITIVE.OPENBSD.LINUX.MUSL.c,UNKNOWN,1.1207122802734375
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/39.TEST.STRCMP_TRANSITIVE.MUSL.LINUX.MUSL.c,UNKNOWN,1.070197582244873
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/55.TEST.STRCMP_TRANSITIVE.OPENBSD.OPENBSD.OPENBSD.c,UNKNOWN,1.212503433227539
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/56.TEST.STRCMP_AGREE.COMB.LINUX.MUSL.c,UNKNOWN,1.2430264949798584
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/3.TEST.STRCHR_EQUIV.COMB.LINUX.MUSL.c,UNKNOWN,0.5881173610687256
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/53.TEST.STRCMP_TRANSITIVE.OPENBSD.OPENBSD.LINUX.c,UNKNOWN,1.16233229637146
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/50.TEST.STRCMP_TRANSITIVE.OPENBSD.MUSL.LINUX.c,UNKNOWN,1.0974211692810059
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/61.TEST.STRCMP_AGREE.COMB.OPENBSD.MUSL.c,UNKNOWN,1.280099630355835
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/5.TEST.STRCHR_EQUIV.COMB.MUSL.LINUX.c,UNKNOWN,0.5797867774963379
2ls,/root/ROOT/example_inputs/benchmarks/strings/outputs/57.TEST.STRCMP_AGREE.COMB.LINUX.OPENBSD.c,UNKNOWN,1.5939273834228516
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/19.TEST.SKIP_SPACES_LEN.LINUX_SS.LINUX.c,UNKNOWN,1981.7372665405273
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/10.TEST.STRREPLACE_LEN.LINUX.MUSL.c,UNKNOWN,1605.5471353530884
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/2.TEST.STRREPLACE_STRCHR.LINUX.OPENBSD.c,UNKNOWN,987.9350125789642
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/24.TEST.SKIP_SPACES_CROSS.COMB.LINUX_SS.NETBSD_SS.MUSL.c,UNKNOWN,454.4827735424042
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/51.TEST.STRCMP_TRANSITIVE.OPENBSD.MUSL.MUSL.c,UNKNOWN,553.5005040168762
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/8.TEST.STRCHR_EQUIV.COMB.OPENBSD.MUSL.c,UNKNOWN,644.7325539588928
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/26.TEST.SKIP_SPACES_CROSS.COMB.NETBSD_SS.LINUX_SS.LINUX.c,UNKNOWN,316.9611985683441
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/1.TEST.STRREPLACE_STRCHR.LINUX.MUSL.c,UNKNOWN,10801.920592308044
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/30.TEST.STRCMP_TRANSITIVE.LINUX.LINUX.MUSL.c,UNKNOWN,1558.6387972831726
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/17.TEST.STRCAT_LEN.OPENBSD.LINUX.c,UNKNOWN,1295.5532734394073
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/21.TEST.SKIP_SPACES_LEN.NETBSD_SS.LINUX.c,UNKNOWN,1131.4821779727936
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/4.TEST.STRCHR_EQUIV.COMB.LINUX.OPENBSD.c,UNKNOWN,1329.778023481369
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/11.TEST.STRCPY_LEN.MUSL.LINUX.c,UNKNOWN,3888.455151796341
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/37.TEST.STRCMP_TRANSITIVE.LINUX.OPENBSD.OPENBSD.c,UNKNOWN,10801.870192289352
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/12.TEST.STRCPY_LEN.MUSL.MUSL.c,UNKNOWN,3986.413634777069
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/46.TEST.STRCMP_TRANSITIVE.MUSL.OPENBSD.OPENBSD.c,UNKNOWN,10801.864797830582
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/29.TEST.STRCMP_TRANSITIVE.LINUX.LINUX.LINUX.c,UNKNOWN,2419.7945051193237
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/40.TEST.STRCMP_TRANSITIVE.MUSL.LINUX.OPENBSD.c,UNKNOWN,10801.877463817596
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/0.TEST.STRREPLACE_STRCHR.LINUX.LINUX.c,UNKNOWN,10801.866784095764
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/60.TEST.STRCMP_AGREE.COMB.OPENBSD.LINUX.c,UNKNOWN,10801.858724594116
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/22.TEST.SKIP_SPACES_LEN.NETBSD_SS.MUSL.c,UNKNOWN,10801.878224134445
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/34.TEST.STRCMP_TRANSITIVE.LINUX.MUSL.OPENBSD.c,UNKNOWN,1779.1269464492798
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/7.TEST.STRCHR_EQUIV.COMB.OPENBSD.LINUX.c,UNKNOWN,10801.876372814178
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/42.TEST.STRCMP_TRANSITIVE.MUSL.MUSL.MUSL.c,UNKNOWN,10801.844992637634
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/6.TEST.STRCHR_EQUIV.COMB.MUSL.OPENBSD.c,UNKNOWN,2131.7125236988068
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/25.TEST.SKIP_SPACES_CROSS.COMB.LINUX_SS.NETBSD_SS.OPENBSD.c,UNKNOWN,2383.387129306793
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/52.TEST.STRCMP_TRANSITIVE.OPENBSD.MUSL.OPENBSD.c,UNKNOWN,10801.862398862839
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/38.TEST.STRCMP_TRANSITIVE.MUSL.LINUX.LINUX.c,UNKNOWN,10801.890385866165
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/47.TEST.STRCMP_TRANSITIVE.OPENBSD.LINUX.LINUX.c,UNKNOWN,3015.3857588768005
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/44.TEST.STRCMP_TRANSITIVE.MUSL.OPENBSD.LINUX.c,UNKNOWN,3327.205218076706
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/27.TEST.SKIP_SPACES_CROSS.COMB.NETBSD_SS.LINUX_SS.MUSL.c,UNKNOWN,1033.493872642517
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/49.TEST.STRCMP_TRANSITIVE.OPENBSD.LINUX.OPENBSD.c,UNKNOWN,10801.845708370209
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/58.TEST.STRCMP_AGREE.COMB.MUSL.LINUX.c,UNKNOWN,10801.904475212097
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/54.TEST.STRCMP_TRANSITIVE.OPENBSD.OPENBSD.MUSL.c,UNKNOWN,1497.199979543686
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/32.TEST.STRCMP_TRANSITIVE.LINUX.MUSL.LINUX.c,UNKNOWN,10801.871560573578
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/36.TEST.STRCMP_TRANSITIVE.LINUX.OPENBSD.MUSL.c,UNKNOWN,5496.564866065979
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/9.TEST.STRREPLACE_LEN.LINUX.LINUX.c,UNKNOWN,463.1100130081177
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/45.TEST.STRCMP_TRANSITIVE.MUSL.OPENBSD.MUSL.c,UNKNOWN,1458.076414346695
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/18.TEST.STRCAT_LEN.OPENBSD.MUSL.c,UNKNOWN,6373.159510374069
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/16.TEST.STRCAT_LEN.MUSL.MUSL.c,UNKNOWN,1504.1549351215363
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/14.TEST.STRCPY_LEN.OPENBSD.MUSL.c,UNKNOWN,3183.1843824386597
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/41.TEST.STRCMP_TRANSITIVE.MUSL.MUSL.LINUX.c,UNKNOWN,10801.873562574387
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/28.TEST.SKIP_SPACES_CROSS.COMB.NETBSD_SS.LINUX_SS.OPENBSD.c,UNKNOWN,2227.9336524009705
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/23.TEST.SKIP_SPACES_CROSS.COMB.LINUX_SS.NETBSD_SS.LINUX.c,UNKNOWN,309.91190004348755
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/13.TEST.STRCPY_LEN.OPENBSD.LINUX.c,UNKNOWN,3370.072254896164
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/31.TEST.STRCMP_TRANSITIVE.LINUX.LINUX.OPENBSD.c,UNKNOWN,1486.8116617202759
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/59.TEST.STRCMP_AGREE.COMB.MUSL.OPENBSD.c,UNKNOWN,371.0821888446808
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/33.TEST.STRCMP_TRANSITIVE.LINUX.MUSL.MUSL.c,UNKNOWN,565.2326381206512
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/15.TEST.STRCAT_LEN.MUSL.LINUX.c,UNKNOWN,687.6945462226868
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/20.TEST.SKIP_SPACES_LEN.LINUX_SS.MUSL.c,UNKNOWN,669.8196930885315
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/35.TEST.STRCMP_TRANSITIVE.LINUX.OPENBSD.LINUX.c,UNKNOWN,10801.860243082047
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/43.TEST.STRCMP_TRANSITIVE.MUSL.MUSL.OPENBSD.c,UNKNOWN,1092.7721982002258
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/48.TEST.STRCMP_TRANSITIVE.OPENBSD.LINUX.MUSL.c,UNKNOWN,2715.751723051071
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/39.TEST.STRCMP_TRANSITIVE.MUSL.LINUX.MUSL.c,UNKNOWN,10801.894442796707
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/55.TEST.STRCMP_TRANSITIVE.OPENBSD.OPENBSD.OPENBSD.c,UNKNOWN,1913.8984994888306
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/56.TEST.STRCMP_AGREE.COMB.LINUX.MUSL.c,UNKNOWN,10801.880509138107
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/3.TEST.STRCHR_EQUIV.COMB.LINUX.MUSL.c,UNKNOWN,10801.926446199417
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/53.TEST.STRCMP_TRANSITIVE.OPENBSD.OPENBSD.LINUX.c,UNKNOWN,10801.881561040878
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/50.TEST.STRCMP_TRANSITIVE.OPENBSD.MUSL.LINUX.c,UNKNOWN,3841.432450771332
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/61.TEST.STRCMP_AGREE.COMB.OPENBSD.MUSL.c,UNKNOWN,1562.9056689739227
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/5.TEST.STRCHR_EQUIV.COMB.MUSL.LINUX.c,UNKNOWN,10801.856531143188
ultimate,/root/ROOT/example_inputs/benchmarks/strings/outputs/57.TEST.STRCMP_AGREE.COMB.LINUX.OPENBSD.c,UNKNOWN,1038.6204769611359
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/19.TEST.SKIP_SPACES_LEN.LINUX_SS.LINUX.c,UNKNOWN,0.7137610912322998
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/10.TEST.STRREPLACE_LEN.LINUX.MUSL.c,UNKNOWN,0.6720750331878662
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/2.TEST.STRREPLACE_STRCHR.LINUX.OPENBSD.c,UNKNOWN,0.6739752292633057
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/24.TEST.SKIP_SPACES_CROSS.COMB.LINUX_SS.NETBSD_SS.MUSL.c,UNKNOWN,0.7323908805847168
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/51.TEST.STRCMP_TRANSITIVE.OPENBSD.MUSL.MUSL.c,UNKNOWN,0.6732175350189209
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/8.TEST.STRCHR_EQUIV.COMB.OPENBSD.MUSL.c,UNKNOWN,0.7077021598815918
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/26.TEST.SKIP_SPACES_CROSS.COMB.NETBSD_SS.LINUX_SS.LINUX.c,UNKNOWN,0.7031667232513428
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/1.TEST.STRREPLACE_STRCHR.LINUX.MUSL.c,UNKNOWN,0.6995675563812256
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/30.TEST.STRCMP_TRANSITIVE.LINUX.LINUX.MUSL.c,UNKNOWN,0.6874010562896729
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/17.TEST.STRCAT_LEN.OPENBSD.LINUX.c,UNKNOWN,0.656984806060791
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/21.TEST.SKIP_SPACES_LEN.NETBSD_SS.LINUX.c,UNKNOWN,0.6921324729919434
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/4.TEST.STRCHR_EQUIV.COMB.LINUX.OPENBSD.c,UNKNOWN,0.6677908897399902
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/11.TEST.STRCPY_LEN.MUSL.LINUX.c,UNKNOWN,0.6630020141601562
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/37.TEST.STRCMP_TRANSITIVE.LINUX.OPENBSD.OPENBSD.c,UNKNOWN,0.681976318359375
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/12.TEST.STRCPY_LEN.MUSL.MUSL.c,UNKNOWN,0.6737620830535889
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/46.TEST.STRCMP_TRANSITIVE.MUSL.OPENBSD.OPENBSD.c,UNKNOWN,0.6553792953491211
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/29.TEST.STRCMP_TRANSITIVE.LINUX.LINUX.LINUX.c,UNKNOWN,0.6530928611755371
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/40.TEST.STRCMP_TRANSITIVE.MUSL.LINUX.OPENBSD.c,UNKNOWN,0.6713311672210693
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/0.TEST.STRREPLACE_STRCHR.LINUX.LINUX.c,UNKNOWN,0.6882305145263672
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/60.TEST.STRCMP_AGREE.COMB.OPENBSD.LINUX.c,UNKNOWN,0.6791648864746094
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/22.TEST.SKIP_SPACES_LEN.NETBSD_SS.MUSL.c,UNKNOWN,0.648155927658081
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/34.TEST.STRCMP_TRANSITIVE.LINUX.MUSL.OPENBSD.c,UNKNOWN,0.669419527053833
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/7.TEST.STRCHR_EQUIV.COMB.OPENBSD.LINUX.c,UNKNOWN,0.6476833820343018
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/42.TEST.STRCMP_TRANSITIVE.MUSL.MUSL.MUSL.c,UNKNOWN,0.6765594482421875
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/6.TEST.STRCHR_EQUIV.COMB.MUSL.OPENBSD.c,UNKNOWN,0.6598422527313232
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/25.TEST.SKIP_SPACES_CROSS.COMB.LINUX_SS.NETBSD_SS.OPENBSD.c,UNKNOWN,0.6741948127746582
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/52.TEST.STRCMP_TRANSITIVE.OPENBSD.MUSL.OPENBSD.c,UNKNOWN,0.6680154800415039
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/38.TEST.STRCMP_TRANSITIVE.MUSL.LINUX.LINUX.c,UNKNOWN,0.6653826236724854
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/47.TEST.STRCMP_TRANSITIVE.OPENBSD.LINUX.LINUX.c,UNKNOWN,0.6595792770385742
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/44.TEST.STRCMP_TRANSITIVE.MUSL.OPENBSD.LINUX.c,UNKNOWN,0.6215910911560059
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/27.TEST.SKIP_SPACES_CROSS.COMB.NETBSD_SS.LINUX_SS.MUSL.c,UNKNOWN,0.6838839054107666
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/49.TEST.STRCMP_TRANSITIVE.OPENBSD.LINUX.OPENBSD.c,UNKNOWN,0.6578562259674072
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/58.TEST.STRCMP_AGREE.COMB.MUSL.LINUX.c,UNKNOWN,0.6658382415771484
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/54.TEST.STRCMP_TRANSITIVE.OPENBSD.OPENBSD.MUSL.c,UNKNOWN,0.6917986869812012
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/32.TEST.STRCMP_TRANSITIVE.LINUX.MUSL.LINUX.c,UNKNOWN,0.6685943603515625
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/36.TEST.STRCMP_TRANSITIVE.LINUX.OPENBSD.MUSL.c,UNKNOWN,0.6512014865875244
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/9.TEST.STRREPLACE_LEN.LINUX.LINUX.c,UNKNOWN,0.7000045776367188
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/45.TEST.STRCMP_TRANSITIVE.MUSL.OPENBSD.MUSL.c,UNKNOWN,0.675947904586792
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/18.TEST.STRCAT_LEN.OPENBSD.MUSL.c,UNKNOWN,0.655472993850708
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/16.TEST.STRCAT_LEN.MUSL.MUSL.c,UNKNOWN,0.6767702102661133
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/14.TEST.STRCPY_LEN.OPENBSD.MUSL.c,UNKNOWN,0.6813342571258545
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/41.TEST.STRCMP_TRANSITIVE.MUSL.MUSL.LINUX.c,UNKNOWN,0.6749498844146729
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/28.TEST.SKIP_SPACES_CROSS.COMB.NETBSD_SS.LINUX_SS.OPENBSD.c,UNKNOWN,0.6764476299285889
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/23.TEST.SKIP_SPACES_CROSS.COMB.LINUX_SS.NETBSD_SS.LINUX.c,UNKNOWN,0.6717386245727539
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/13.TEST.STRCPY_LEN.OPENBSD.LINUX.c,UNKNOWN,0.7026329040527344
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/31.TEST.STRCMP_TRANSITIVE.LINUX.LINUX.OPENBSD.c,UNKNOWN,0.7016408443450928
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/59.TEST.STRCMP_AGREE.COMB.MUSL.OPENBSD.c,UNKNOWN,0.7226064205169678
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/33.TEST.STRCMP_TRANSITIVE.LINUX.MUSL.MUSL.c,UNKNOWN,0.6985268592834473
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/15.TEST.STRCAT_LEN.MUSL.LINUX.c,UNKNOWN,0.6981899738311768
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/20.TEST.SKIP_SPACES_LEN.LINUX_SS.MUSL.c,UNKNOWN,0.6528267860412598
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/35.TEST.STRCMP_TRANSITIVE.LINUX.OPENBSD.LINUX.c,UNKNOWN,0.6800358295440674
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/43.TEST.STRCMP_TRANSITIVE.MUSL.MUSL.OPENBSD.c,UNKNOWN,0.6642320156097412
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/48.TEST.STRCMP_TRANSITIVE.OPENBSD.LINUX.MUSL.c,UNKNOWN,0.6903562545776367
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/39.TEST.STRCMP_TRANSITIVE.MUSL.LINUX.MUSL.c,UNKNOWN,0.631051778793335
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/55.TEST.STRCMP_TRANSITIVE.OPENBSD.OPENBSD.OPENBSD.c,UNKNOWN,0.6809825897216797
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/56.TEST.STRCMP_AGREE.COMB.LINUX.MUSL.c,UNKNOWN,0.6877281665802002
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/3.TEST.STRCHR_EQUIV.COMB.LINUX.MUSL.c,UNKNOWN,0.6742041110992432
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/53.TEST.STRCMP_TRANSITIVE.OPENBSD.OPENBSD.LINUX.c,UNKNOWN,0.6426048278808594
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/50.TEST.STRCMP_TRANSITIVE.OPENBSD.MUSL.LINUX.c,UNKNOWN,0.6899247169494629
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/61.TEST.STRCMP_AGREE.COMB.OPENBSD.MUSL.c,UNKNOWN,0.658592939376831
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/5.TEST.STRCHR_EQUIV.COMB.MUSL.LINUX.c,UNKNOWN,0.7053999900817871
predatorhp,/root/ROOT/example_inputs/benchmarks/strings/outputs/57.TEST.STRCMP_AGREE.COMB.LINUX.OPENBSD.c,UNKNOWN,0.658085823059082
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/19.TEST.SKIP_SPACES_LEN.LINUX_SS.LINUX.c,VERIFIED,3.518603563308716
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/10.TEST.STRREPLACE_LEN.LINUX.MUSL.c,VERIFIED,4.1251540184021
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/2.TEST.STRREPLACE_STRCHR.LINUX.OPENBSD.c,VERIFIED,4.124783039093018
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/24.TEST.SKIP_SPACES_CROSS.COMB.LINUX_SS.NETBSD_SS.MUSL.c,VERIFIED,8.297199249267578
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/51.TEST.STRCMP_TRANSITIVE.OPENBSD.MUSL.MUSL.c,VERIFIED,19.192610025405884
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/8.TEST.STRCHR_EQUIV.COMB.OPENBSD.MUSL.c,VERIFIED,3.698636293411255
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/26.TEST.SKIP_SPACES_CROSS.COMB.NETBSD_SS.LINUX_SS.LINUX.c,VERIFIED,10.458664178848267
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/1.TEST.STRREPLACE_STRCHR.LINUX.MUSL.c,VERIFIED,4.64626669883728
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/30.TEST.STRCMP_TRANSITIVE.LINUX.LINUX.MUSL.c,VERIFIED,22.821271419525146
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/17.TEST.STRCAT_LEN.OPENBSD.LINUX.c,UNKNOWN,24.79087233543396
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/21.TEST.SKIP_SPACES_LEN.NETBSD_SS.LINUX.c,VERIFIED,3.789947748184204
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/4.TEST.STRCHR_EQUIV.COMB.LINUX.OPENBSD.c,VERIFIED,3.2289178371429443
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/11.TEST.STRCPY_LEN.MUSL.LINUX.c,VERIFIED,6.799123764038086
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/37.TEST.STRCMP_TRANSITIVE.LINUX.OPENBSD.OPENBSD.c,VERIFIED,24.055862426757812
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/12.TEST.STRCPY_LEN.MUSL.MUSL.c,VERIFIED,5.718157052993774
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/46.TEST.STRCMP_TRANSITIVE.MUSL.OPENBSD.OPENBSD.c,VERIFIED,20.936843872070312
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/29.TEST.STRCMP_TRANSITIVE.LINUX.LINUX.LINUX.c,VERIFIED,23.936449766159058
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/40.TEST.STRCMP_TRANSITIVE.MUSL.LINUX.OPENBSD.c,VERIFIED,19.74990963935852
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/0.TEST.STRREPLACE_STRCHR.LINUX.LINUX.c,VERIFIED,4.054233074188232
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/60.TEST.STRCMP_AGREE.COMB.OPENBSD.LINUX.c,VERIFIED,11.751633644104004
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/22.TEST.SKIP_SPACES_LEN.NETBSD_SS.MUSL.c,VERIFIED,3.47536301612854
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/34.TEST.STRCMP_TRANSITIVE.LINUX.MUSL.OPENBSD.c,VERIFIED,19.842625379562378
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/7.TEST.STRCHR_EQUIV.COMB.OPENBSD.LINUX.c,VERIFIED,3.127739429473877
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/42.TEST.STRCMP_TRANSITIVE.MUSL.MUSL.MUSL.c,VERIFIED,17.33925437927246
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/6.TEST.STRCHR_EQUIV.COMB.MUSL.OPENBSD.c,VERIFIED,3.726884603500366
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/25.TEST.SKIP_SPACES_CROSS.COMB.LINUX_SS.NETBSD_SS.OPENBSD.c,VERIFIED,8.435496091842651
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/52.TEST.STRCMP_TRANSITIVE.OPENBSD.MUSL.OPENBSD.c,VERIFIED,19.233618021011353
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/38.TEST.STRCMP_TRANSITIVE.MUSL.LINUX.LINUX.c,VERIFIED,22.84809899330139
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/47.TEST.STRCMP_TRANSITIVE.OPENBSD.LINUX.LINUX.c,VERIFIED,24.54044818878174
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/44.TEST.STRCMP_TRANSITIVE.MUSL.OPENBSD.LINUX.c,VERIFIED,23.89478349685669
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/27.TEST.SKIP_SPACES_CROSS.COMB.NETBSD_SS.LINUX_SS.MUSL.c,VERIFIED,8.367388486862183
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/49.TEST.STRCMP_TRANSITIVE.OPENBSD.LINUX.OPENBSD.c,VERIFIED,21.09205961227417
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/58.TEST.STRCMP_AGREE.COMB.MUSL.LINUX.c,VERIFIED,11.513182640075684
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/54.TEST.STRCMP_TRANSITIVE.OPENBSD.OPENBSD.MUSL.c,VERIFIED,22.433300971984863
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/32.TEST.STRCMP_TRANSITIVE.LINUX.MUSL.LINUX.c,VERIFIED,22.061185598373413
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/36.TEST.STRCMP_TRANSITIVE.LINUX.OPENBSD.MUSL.c,VERIFIED,23.542912483215332
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/9.TEST.STRREPLACE_LEN.LINUX.LINUX.c,VERIFIED,4.294157981872559
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/45.TEST.STRCMP_TRANSITIVE.MUSL.OPENBSD.MUSL.c,VERIFIED,21.783803939819336
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/18.TEST.STRCAT_LEN.OPENBSD.MUSL.c,UNKNOWN,32.02539563179016
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/16.TEST.STRCAT_LEN.MUSL.MUSL.c,UNKNOWN,23.481875896453857
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/14.TEST.STRCPY_LEN.OPENBSD.MUSL.c,VERIFIED,6.030498504638672
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/41.TEST.STRCMP_TRANSITIVE.MUSL.MUSL.LINUX.c,VERIFIED,19.27717638015747
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/28.TEST.SKIP_SPACES_CROSS.COMB.NETBSD_SS.LINUX_SS.OPENBSD.c,VERIFIED,8.512886762619019
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/23.TEST.SKIP_SPACES_CROSS.COMB.LINUX_SS.NETBSD_SS.LINUX.c,VERIFIED,10.251972675323486
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/13.TEST.STRCPY_LEN.OPENBSD.LINUX.c,VERIFIED,6.826192378997803
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/31.TEST.STRCMP_TRANSITIVE.LINUX.LINUX.OPENBSD.c,VERIFIED,22.308080434799194
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/59.TEST.STRCMP_AGREE.COMB.MUSL.OPENBSD.c,VERIFIED,9.73815107345581
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/33.TEST.STRCMP_TRANSITIVE.LINUX.MUSL.MUSL.c,VERIFIED,20.492064714431763
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/15.TEST.STRCAT_LEN.MUSL.LINUX.c,UNKNOWN,37.987754344940186
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/20.TEST.SKIP_SPACES_LEN.LINUX_SS.MUSL.c,VERIFIED,3.3138275146484375
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/35.TEST.STRCMP_TRANSITIVE.LINUX.OPENBSD.LINUX.c,VERIFIED,24.93370223045349
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/43.TEST.STRCMP_TRANSITIVE.MUSL.MUSL.OPENBSD.c,VERIFIED,17.72152876853943
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/48.TEST.STRCMP_TRANSITIVE.OPENBSD.LINUX.MUSL.c,VERIFIED,22.267153024673462
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/39.TEST.STRCMP_TRANSITIVE.MUSL.LINUX.MUSL.c,VERIFIED,19.464080095291138
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/55.TEST.STRCMP_TRANSITIVE.OPENBSD.OPENBSD.OPENBSD.c,VERIFIED,23.354111194610596
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/56.TEST.STRCMP_AGREE.COMB.LINUX.MUSL.c,VERIFIED,11.577616691589355
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/3.TEST.STRCHR_EQUIV.COMB.LINUX.MUSL.c,VERIFIED,3.387936592102051
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/53.TEST.STRCMP_TRANSITIVE.OPENBSD.OPENBSD.LINUX.c,VERIFIED,24.75959348678589
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/50.TEST.STRCMP_TRANSITIVE.OPENBSD.MUSL.LINUX.c,VERIFIED,21.81405758857727
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/61.TEST.STRCMP_AGREE.COMB.OPENBSD.MUSL.c,VERIFIED,9.734214782714844
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/5.TEST.STRCHR_EQUIV.COMB.MUSL.LINUX.c,VERIFIED,3.797360897064209
shrinker,/root/ROOT/example_inputs/benchmarks/strings/outputs/57.TEST.STRCMP_AGREE.COMB.LINUX.OPENBSD.c,VERIFIED,11.49434494972229


==> data/raw/trees.180min.csv <==
veriabsl,/root/ROOT/example_inputs/benchmarks/trees/outputs/10.TEST.QEMU_QTREE_INSERT_REPLACE.c,UNKNOWN,35.024712562561035
veriabsl,/root/ROOT/example_inputs/benchmarks/trees/outputs/8.TEST.GNU_TREE_ROTATE_INSIDE_NOLESS.c,UNKNOWN,905.8552720546722
veriabsl,/root/ROOT/example_inputs/benchmarks/trees/outputs/15.TEST.QEMU_QTREE_ROTATE_INSIDE_NOLESS.c,UNKNOWN,27.400111436843872
veriabsl,/root/ROOT/example_inputs/benchmarks/trees/outputs/9.TEST.GNU_TREE_ROTATE_INSIDE_NOMORE.c,UNKNOWN,905.5508952140808
veriabsl,/root/ROOT/example_inputs/benchmarks/trees/outputs/2.TEST.GIT_REFTABLE_INSERT_NOLESS.c,UNKNOWN,105.39643621444702
veriabsl,/root/ROOT/example_inputs/benchmarks/trees/outputs/0.TEST.GIT_REFTABLE_INSERT.c,UNKNOWN,572.6805486679077
veriabsl,/root/ROOT/example_inputs/benchmarks/trees/outputs/16.TEST.QEMU_QTREE_ROTATE_INSIDE_NOMORE.c,UNKNOWN,498.98949909210205
veriabsl,/root/ROOT/example_inputs/benchmarks/trees/outputs/13.TEST.QEMU_QTREE_ROTATE_ROOT_NOLESS.c,UNKNOWN,906.5604288578033
veriabsl,/root/ROOT/example_inputs/benchmarks/trees/outputs/12.TEST.QEMU_QTREE_INSERT_NOLESS.c,UNKNOWN,904.2136936187744
veriabsl,/root/ROOT/example_inputs/benchmarks/trees/outputs/6.TEST.GNU_TREE_ROTATE_ROOT_NOLESS.c,UNKNOWN,904.6232149600983
veriabsl,/root/ROOT/example_inputs/benchmarks/trees/outputs/5.TEST.GNU_TREE_INSERT_NOMORE.c,UNKNOWN,905.6668040752411
veriabsl,/root/ROOT/example_inputs/benchmarks/trees/outputs/3.TEST.GNU_TREE_INSERT_SEARCH.c,UNKNOWN,27.983194828033447
veriabsl,/root/ROOT/example_inputs/benchmarks/trees/outputs/14.TEST.QEMU_QTREE_ROTATE_ROOT_NOMORE.c,UNKNOWN,31.48808264732361
veriabsl,/root/ROOT/example_inputs/benchmarks/trees/outputs/1.TEST.GIT_REFTABLE_INSERT_NOMORE.c,UNKNOWN,905.472136259079
veriabsl,/root/ROOT/example_inputs/benchmarks/trees/outputs/11.TEST.QEMU_QTREE_INSERT_NOMORE.c,UNKNOWN,903.868946313858
veriabsl,/root/ROOT/example_inputs/benchmarks/trees/outputs/7.TEST.GNU_TREE_ROTATE_ROOT_NOMORE.c,UNKNOWN,908.7815024852753
veriabsl,/root/ROOT/example_inputs/benchmarks/trees/outputs/4.TEST.GNU_TREE_INSERT_NOLESS.c,UNKNOWN,904.0403397083282
2ls,/root/ROOT/example_inputs/benchmarks/trees/outputs/10.TEST.QEMU_QTREE_INSERT_REPLACE.c,UNKNOWN,2060.3099858760834
2ls,/root/ROOT/example_inputs/benchmarks/trees/outputs/8.TEST.GNU_TREE_ROTATE_INSIDE_NOLESS.c,VERIFIED,31.831621170043945
2ls,/root/ROOT/example_inputs/benchmarks/trees/outputs/15.TEST.QEMU_QTREE_ROTATE_INSIDE_NOLESS.c,VERIFIED,85.87292098999023
2ls,/root/ROOT/example_inputs/benchmarks/trees/outputs/9.TEST.GNU_TREE_ROTATE_INSIDE_NOMORE.c,VERIFIED,34.70943284034729
2ls,/root/ROOT/example_inputs/benchmarks/trees/outputs/2.TEST.GIT_REFTABLE_INSERT_NOLESS.c,VERIFIED,20.318283319473267
2ls,/root/ROOT/example_inputs/benchmarks/trees/outputs/0.TEST.GIT_REFTABLE_INSERT.c,VERIFIED,13.43080449104309
2ls,/root/ROOT/example_inputs/benchmarks/trees/outputs/16.TEST.QEMU_QTREE_ROTATE_INSIDE_NOMORE.c,VERIFIED,69.95645713806152
2ls,/root/ROOT/example_inputs/benchmarks/trees/outputs/13.TEST.QEMU_QTREE_ROTATE_ROOT_NOLESS.c,VERIFIED,67.08591151237488
2ls,/root/ROOT/example_inputs/benchmarks/trees/outputs/12.TEST.QEMU_QTREE_INSERT_NOLESS.c,VERIFIED,56.244593143463135
2ls,/root/ROOT/example_inputs/benchmarks/trees/outputs/6.TEST.GNU_TREE_ROTATE_ROOT_NOLESS.c,VERIFIED,25.119656085968018
2ls,/root/ROOT/example_inputs/benchmarks/trees/outputs/5.TEST.GNU_TREE_INSERT_NOMORE.c,VERIFIED,14.121610164642334
2ls,/root/ROOT/example_inputs/benchmarks/trees/outputs/3.TEST.GNU_TREE_INSERT_SEARCH.c,VERIFIED,9.297386646270752
2ls,/root/ROOT/example_inputs/benchmarks/trees/outputs/14.TEST.QEMU_QTREE_ROTATE_ROOT_NOMORE.c,VERIFIED,66.13522672653198
2ls,/root/ROOT/example_inputs/benchmarks/trees/outputs/1.TEST.GIT_REFTABLE_INSERT_NOMORE.c,VERIFIED,19.9477322101593
2ls,/root/ROOT/example_inputs/benchmarks/trees/outputs/11.TEST.QEMU_QTREE_INSERT_NOMORE.c,VERIFIED,1873.9668552875519
2ls,/root/ROOT/example_inputs/benchmarks/trees/outputs/7.TEST.GNU_TREE_ROTATE_ROOT_NOMORE.c,VERIFIED,23.015867948532104
2ls,/root/ROOT/example_inputs/benchmarks/trees/outputs/4.TEST.GNU_TREE_INSERT_NOLESS.c,VERIFIED,12.91043734550476
ultimate,/root/ROOT/example_inputs/benchmarks/trees/outputs/10.TEST.QEMU_QTREE_INSERT_REPLACE.c,UNKNOWN,10803.229761362076
ultimate,/root/ROOT/example_inputs/benchmarks/trees/outputs/8.TEST.GNU_TREE_ROTATE_INSIDE_NOLESS.c,UNKNOWN,10803.303458452225
ultimate,/root/ROOT/example_inputs/benchmarks/trees/outputs/15.TEST.QEMU_QTREE_ROTATE_INSIDE_NOLESS.c,UNKNOWN,10802.921922922134
ultimate,/root/ROOT/example_inputs/benchmarks/trees/outputs/9.TEST.GNU_TREE_ROTATE_INSIDE_NOMORE.c,UNKNOWN,10803.60429573059
ultimate,/root/ROOT/example_inputs/benchmarks/trees/outputs/2.TEST.GIT_REFTABLE_INSERT_NOLESS.c,UNKNOWN,10803.669280290604
ultimate,/root/ROOT/example_inputs/benchmarks/trees/outputs/0.TEST.GIT_REFTABLE_INSERT.c,UNKNOWN,10802.811341762543
ultimate,/root/ROOT/example_inputs/benchmarks/trees/outputs/16.TEST.QEMU_QTREE_ROTATE_INSIDE_NOMORE.c,UNKNOWN,10802.750055074692
ultimate,/root/ROOT/example_inputs/benchmarks/trees/outputs/13.TEST.QEMU_QTREE_ROTATE_ROOT_NOLESS.c,UNKNOWN,10802.983852148056
ultimate,/root/ROOT/example_inputs/benchmarks/trees/outputs/12.TEST.QEMU_QTREE_INSERT_NOLESS.c,UNKNOWN,10803.18321967125
ultimate,/root/ROOT/example_inputs/benchmarks/trees/outputs/6.TEST.GNU_TREE_ROTATE_ROOT_NOLESS.c,UNKNOWN,7809.8314843177795
ultimate,/root/ROOT/example_inputs/benchmarks/trees/outputs/5.TEST.GNU_TREE_INSERT_NOMORE.c,UNKNOWN,10099.07866358757
ultimate,/root/ROOT/example_inputs/benchmarks/trees/outputs/3.TEST.GNU_TREE_INSERT_SEARCH.c,UNKNOWN,10803.44364476204
ultimate,/root/ROOT/example_inputs/benchmarks/trees/outputs/14.TEST.QEMU_QTREE_ROTATE_ROOT_NOMORE.c,UNKNOWN,9096.435632705688
ultimate,/root/ROOT/example_inputs/benchmarks/trees/outputs/1.TEST.GIT_REFTABLE_INSERT_NOMORE.c,UNKNOWN,10802.947394371033
ultimate,/root/ROOT/example_inputs/benchmarks/trees/outputs/11.TEST.QEMU_QTREE_INSERT_NOMORE.c,UNKNOWN,10803.38139462471
ultimate,/root/ROOT/example_inputs/benchmarks/trees/outputs/7.TEST.GNU_TREE_ROTATE_ROOT_NOMORE.c,UNKNOWN,10802.830661296844
ultimate,/root/ROOT/example_inputs/benchmarks/trees/outputs/4.TEST.GNU_TREE_INSERT_NOLESS.c,UNKNOWN,10802.72981262207
predatorhp,/root/ROOT/example_inputs/benchmarks/trees/outputs/10.TEST.QEMU_QTREE_INSERT_REPLACE.c,UNKNOWN,5602.260596990585
predatorhp,/root/ROOT/example_inputs/benchmarks/trees/outputs/8.TEST.GNU_TREE_ROTATE_INSIDE_NOLESS.c,UNKNOWN,5659.810684680939
predatorhp,/root/ROOT/example_inputs/benchmarks/trees/outputs/15.TEST.QEMU_QTREE_ROTATE_INSIDE_NOLESS.c,UNKNOWN,5212.47069978714
predatorhp,/root/ROOT/example_inputs/benchmarks/trees/outputs/9.TEST.GNU_TREE_ROTATE_INSIDE_NOMORE.c,UNKNOWN,5405.103412151337
predatorhp,/root/ROOT/example_inputs/benchmarks/trees/outputs/2.TEST.GIT_REFTABLE_INSERT_NOLESS.c,UNKNOWN,10803.507066965103
predatorhp,/root/ROOT/example_inputs/benchmarks/trees/outputs/0.TEST.GIT_REFTABLE_INSERT.c,UNKNOWN,10807.343233585358
predatorhp,/root/ROOT/example_inputs/benchmarks/trees/outputs/16.TEST.QEMU_QTREE_ROTATE_INSIDE_NOMORE.c,UNKNOWN,5227.129374265671
predatorhp,/root/ROOT/example_inputs/benchmarks/trees/outputs/13.TEST.QEMU_QTREE_ROTATE_ROOT_NOLESS.c,UNKNOWN,5575.278274297714
predatorhp,/root/ROOT/example_inputs/benchmarks/trees/outputs/12.TEST.QEMU_QTREE_INSERT_NOLESS.c,UNKNOWN,5616.5699553489685
predatorhp,/root/ROOT/example_inputs/benchmarks/trees/outputs/6.TEST.GNU_TREE_ROTATE_ROOT_NOLESS.c,UNKNOWN,10803.148978471756
predatorhp,/root/ROOT/example_inputs/benchmarks/trees/outputs/5.TEST.GNU_TREE_INSERT_NOMORE.c,UNKNOWN,10803.225479602814
predatorhp,/root/ROOT/example_inputs/benchmarks/trees/outputs/3.TEST.GNU_TREE_INSERT_SEARCH.c,UNKNOWN,10803.230036497116
predatorhp,/root/ROOT/example_inputs/benchmarks/trees/outputs/14.TEST.QEMU_QTREE_ROTATE_ROOT_NOMORE.c,UNKNOWN,5592.479099273682
predatorhp,/root/ROOT/example_inputs/benchmarks/trees/outputs/1.TEST.GIT_REFTABLE_INSERT_NOMORE.c,UNKNOWN,10803.1517162323
predatorhp,/root/ROOT/example_inputs/benchmarks/trees/outputs/11.TEST.QEMU_QTREE_INSERT_NOMORE.c,UNKNOWN,5679.3302891254425
predatorhp,/root/ROOT/example_inputs/benchmarks/trees/outputs/7.TEST.GNU_TREE_ROTATE_ROOT_NOMORE.c,UNKNOWN,10803.297749757767
predatorhp,/root/ROOT/example_inputs/benchmarks/trees/outputs/4.TEST.GNU_TREE_INSERT_NOLESS.c,UNKNOWN,10803.307003974915
shrinker,/root/ROOT/example_inputs/benchmarks/trees/outputs/10.TEST.QEMU_QTREE_INSERT_REPLACE.c,VERIFIED,59.10474133491516
shrinker,/root/ROOT/example_inputs/benchmarks/trees/outputs/8.TEST.GNU_TREE_ROTATE_INSIDE_NOLESS.c,VERIFIED,6333.480414152145
shrinker,/root/ROOT/example_inputs/benchmarks/trees/outputs/15.TEST.QEMU_QTREE_ROTATE_INSIDE_NOLESS.c,UNKNOWN,8141.714027166367
shrinker,/root/ROOT/example_inputs/benchmarks/trees/outputs/9.TEST.GNU_TREE_ROTATE_INSIDE_NOMORE.c,UNKNOWN,10801.911280632019
shrinker,/root/ROOT/example_inputs/benchmarks/trees/outputs/2.TEST.GIT_REFTABLE_INSERT_NOLESS.c,VERIFIED,925.8024997711182
shrinker,/root/ROOT/example_inputs/benchmarks/trees/outputs/0.TEST.GIT_REFTABLE_INSERT.c,VERIFIED,18.868783950805664
shrinker,/root/ROOT/example_inputs/benchmarks/trees/outputs/16.TEST.QEMU_QTREE_ROTATE_INSIDE_NOMORE.c,UNKNOWN,4957.768771648407
shrinker,/root/ROOT/example_inputs/benchmarks/trees/outputs/13.TEST.QEMU_QTREE_ROTATE_ROOT_NOLESS.c,VERIFIED,2043.831558227539
shrinker,/root/ROOT/example_inputs/benchmarks/trees/outputs/12.TEST.QEMU_QTREE_INSERT_NOLESS.c,VERIFIED,7926.7712569236755
shrinker,/root/ROOT/example_inputs/benchmarks/trees/outputs/6.TEST.GNU_TREE_ROTATE_ROOT_NOLESS.c,VERIFIED,17.114306211471558
shrinker,/root/ROOT/example_inputs/benchmarks/trees/outputs/5.TEST.GNU_TREE_INSERT_NOMORE.c,VERIFIED,153.30134415626526
shrinker,/root/ROOT/example_inputs/benchmarks/trees/outputs/3.TEST.GNU_TREE_INSERT_SEARCH.c,VERIFIED,11.99836254119873
shrinker,/root/ROOT/example_inputs/benchmarks/trees/outputs/14.TEST.QEMU_QTREE_ROTATE_ROOT_NOMORE.c,VERIFIED,4019.9511711597443
shrinker,/root/ROOT/example_inputs/benchmarks/trees/outputs/1.TEST.GIT_REFTABLE_INSERT_NOMORE.c,VERIFIED,682.349347114563
shrinker,/root/ROOT/example_inputs/benchmarks/trees/outputs/11.TEST.QEMU_QTREE_INSERT_NOMORE.c,UNKNOWN,6287.737159013748
shrinker,/root/ROOT/example_inputs/benchmarks/trees/outputs/7.TEST.GNU_TREE_ROTATE_ROOT_NOMORE.c,VERIFIED,20.299580335617065
shrinker,/root/ROOT/example_inputs/benchmarks/trees/outputs/4.TEST.GNU_TREE_INSERT_NOLESS.c,VERIFIED,82.27032685279846

